TOI-4504: Exceptionally large Transit Timing Variations induced by two resonant warm gas giants in a three planet system

We present a joint analysis of TTVs and Doppler data for the transiting exoplanet system TOI-4504. TOI-4504 c is a warm Jupiter-mass planet that exhibits the largest known transit timing variations (TTVs), with a peak-to-node amplitude of $\sim$ 2 days, the largest value ever observed, and a super-period of $\sim$ 930 d. TOI-4504 b and c were identified in public TESS data, while the TTVs observed in TOI-4504 c, together with radial velocity (RV) data collected with FEROS, allowed us to uncover a third, non-transiting planet in this system, TOI-4504 d. We were able to detect transits of TOI-4504 b in the TESS data with a period of 2.4261$\pm 0.0001$ days and derive a radius of 2.69$\pm 0.19$ R$_{\oplus}$. The RV scatter of TOI-4504 was too large to constrain the mass of TOI-4504 b, but the RV signals of TOI-4504 c \& d were sufficiently large to measure their masses. The TTV+RV dynamical model we apply confirms TOI-4504 c as a warm Jupiter planet with an osculating period of 82.54$\pm 0.02$ d, mass of 3.77$\pm 0.18$ M$_{\rm J}$ and a radius of 0.99$\pm 0.05$ R$_{\rm J}$, while the non-transiting planet TOI-4504 d, has an orbital period of 40.56$\pm 0.04$ days and mass of 1.42$_{-0.06}^{+0.07}$ M$_{\rm J}$. We present the discovery of a system with three exoplanets: a hot sub-Neptune and two warm Jupiter planets. The gas giant pair is stable and likely locked in a first-order 2:1 mean-motion resonance (MMR). The TOI-4504 system is an important addition to MMR pairs, whose increasing occurrence supports a smooth migration into a resonant configuration during the protoplanetary disk phase.

==> derived_samp_from_ES_session.dat <==
 

In [9]: pl1_esinw = fit.mcmc_sampler.samples[:,4]

In [10]: pl1_ecosw = fit.mcmc_sampler.samples[:,5]
 
In [13]: pl2_esinw = fit.mcmc_sampler.samples[:,10]

In [14]: pl2_ecosw = fit.mcmc_sampler.samples[:,11]

In [15]: e_p1 = np.sqrt(pl1_esinw**2 + pl1_ecosw**2)
 
In [18]: e_p2 = np.sqrt(pl2_esinw**2 + pl2_ecosw**2)

In [21]: e_w1 =np.degrees(np.arctan2(np.radians(pl1_esinw),np.radians(pl1_ecosw)))

In [23]: e_w2 =np.degrees(np.arctan2(np.radians(pl2_esinw),np.radians(pl2_ecosw)))

In [26]: e_w2 =e_w2%360
 
In [29]: pl1_lam = fit.mcmc_sampler.samples[:,6]
 
In [31]: pl2_lam = fit.mcmc_sampler.samples[:,12]

In [32]: pl1_Ma = (pl1_lam%360 - e_w1%360)%360
 
In [34]: pl2_Ma = (pl2_lam%360 - e_w2%360)%360
 
In [46]: mut_incl = rv.mut_incl(fit.mcmc_sampler.samples[:,7],fit.mcmc_sampler.samples[:,13],fit.mcmc_sampler.samples[:,14]%360)
 
In [53]: samp = [e_p1,e_p2,e_w1,e_w2,pl1_Ma,pl2_Ma,mut_incl]
 
In [55]: level = (100.0-68.3)/2.0
 

In [57]: for i in range(len(samp)):
    ...:     ci = np.percentile(samp[i], [level, 100.0-level])
    ...:     print(np.median(samp[i]), "- %s"%(np.median(samp[i])-ci[0]), "+ %s"%(ci[1]  - np.median(samp[i]) ))
    ...:     
0.044501364011659356 - 0.0008769572039779849 + 0.0010189815376304284
0.03200772244443349 - 0.001433813572219677 + 0.0016183100106932358
98.26518773366644 - 5.075105095143584 + 6.066885055286903
270.89158998397454 - 2.248731914702887 + 2.039263823617432
271.61782056744033 - 7.516692564398284 + 7.35468787912032
173.075514117695 - 1.9147053793222994 + 2.104311697066464
4.725536193322315 - 0.254677033676197 + 0.34625921359118994

In [58]: mut_incl_bf = rv.mut_incl(fit.i[0],fit.i[1],fit.Om[1]%360)
---------------------------------------------------------------------------
 
In [60]: mut_incl_bf
Out[60]: 5.005884084778168


